Charge-density-wave melting in the one-dimensional Holstein model

We study the Holstein model of spinless fermions, which at half-filling exhibits a quantum phase transition from a metallic Tomonaga-Luttinger liquid phase to an insulating charge-density-wave (CDW) phase at a critical electron-phonon coupling strength. In our work, we focus on the real-time evolution starting from two different types of initial states that are CDW ordered: (i) ideal CDW states with and without additional phonons in the system and (ii) correlated ground states in the CDW phase. We identify the mechanism for CDW melting in the ensuing real-time dynamics and show that it strongly depends on the type of initial state. We focus on the far-from-equilibrium regime and emphasize the role of electron-phonon coupling rather than dominant electronic correlations, thus complementing a previous study of photo-induced CDW melting [H. Hashimoto and S. Ishihara, Phys. Rev. B 96, 035154 (2017)]. The numerical simulations are performed by means of matrix-product-state based methods with a local basis optimization (LBO). Within these techniques, one rotates the local (bosonic) Hilbert spaces adaptively into an optimized basis that can then be truncated while still maintaining a high precision. In this work, we extend the time-evolving block decimation (TEBD) algorithm with LBO, previously applied to single-polaron dynamics, to a half-filled system. We demonstrate that in some parameter regimes, a conventional TEBD method without LBO would fail. Furthermore, we introduce and use a ground-state density-matrix renormalization group method for electron-phonon systems using local basis optimization. In our examples, we account for up to $M_{\rm ph} = 40$ bare phonons per site by working with $O(10)$ optimal phonon modes.

==> fig10.txt <==
# t    O_M10    O_M20    O_M40  Nph_M10  Nph_M20  Nph_M40
0.0 1.000000 1.000000 1.000000 0.000000 0.000000 0.000000
0.1 0.940869 0.940869 0.940869 0.247438 0.247438 0.247438
0.2 0.796835 0.796835 0.796835 0.961255 0.961255 0.961255
0.4 0.633928 0.633928 0.633928 2.068267 2.068281 2.068281
0.5 0.507430 0.507431 0.507431 3.474188 3.475968 3.475968
0.6 0.453217 0.453278 0.453278 5.053990 5.094977 5.094977
0.8 0.474359 0.475267 0.475267 6.537570 6.849645 6.849696
0.9 0.522600 0.527325 0.527326 7.507989 8.663199 8.664686
1.0 0.540646 0.553918 0.553927 7.738993 10.425114 10.440854
1.1 0.527574 0.555553 0.555608 7.344175 11.981025 12.061684
1.2 0.504936 0.556539 0.556717 6.574674 13.173068 13.421833
1.4 0.473057 0.557419 0.557898 5.653193 13.898700 14.438869
1.5 0.427781 0.555738 0.556940 4.746420 14.130690 15.052490
1.6 0.367234 0.553630 0.556108 3.977063 13.894888 15.226041
1.8 0.280867 0.550681 0.555621 3.425834 13.243742 14.949634
1.9 0.174606 0.545746 0.554804 3.147777 12.244018 14.241095
2.0 0.073517 0.538524 0.554222 3.143346 10.974172 13.144930
2.1 -0.002399 0.528510 0.554044 3.369715 9.523327 11.729792
2.2 -0.049218 0.512975 0.552090 3.774108 7.988868 10.084867
2.4 -0.076932 0.487762 0.544170 4.261143 6.473270 8.316550
2.5 -0.099876 0.448954 0.524687 4.731648 5.079283 6.543299
2.6 -0.116583 0.391918 0.485848 5.115547 3.901620 4.888172
2.8 -0.123590 0.310535 0.421016 5.365378 3.016015 3.470520
2.9 -0.137078 0.201901 0.328334 5.470536 2.470333 2.394279
3.0 -0.142523 0.074167 0.209000 5.440740 2.280418 1.728897
3.1 -0.118646 -0.052182 0.064486 5.325511 2.434827 1.494179
3.2 -0.104987 -0.152115 -0.088512 5.197211 2.904087 1.665064
3.4 -0.131109 -0.206032 -0.207795 5.069657 3.646536 2.193050
3.5 -0.159670 -0.207308 -0.258920 4.961911 4.610329 3.026076
3.6 -0.155642 -0.164021 -0.240029 4.932655 5.734187 4.113241
3.8 -0.132762 -0.096417 -0.170617 4.967902 6.949502 5.399084
3.9 -0.110504 -0.032700 -0.086969 4.983359 8.181861 6.817649
4.0 -0.093202 0.000255 -0.036186 4.954439 9.350514 8.287316
4.1 -0.081903 -0.004605 -0.035504 4.942402 10.374261 9.713394
4.2 -0.075999 -0.025420 -0.054247 4.987077 11.184565 11.004937
4.4 -0.077598 -0.042997 -0.067568 5.068630 11.736833 12.086387
4.5 -0.072927 -0.055935 -0.077099 5.128084 12.009543 12.896290
4.6 -0.057743 -0.061212 -0.082552 5.132642 11.994070 13.387159
4.8 -0.054005 -0.056926 -0.082699 5.095556 11.698432 13.528246
4.9 -0.059472 -0.049771 -0.080729 5.045742 11.149830 13.309386
5.0 -0.067444 -0.047641 -0.080529 5.003965 10.387387 12.744962
5.1 -0.079037 -0.049288 -0.086250 4.965171 9.460508 11.872681
5.2 -0.091776 -0.047654 -0.091772 4.930692 8.426446 10.746264
5.4 -0.100140 -0.041324 -0.083334 4.942090 7.349950 9.434370
5.5 -0.096165 -0.033927 -0.068082 5.037987 6.304715 8.026821
5.6 -0.084068 -0.029303 -0.064614 5.175538 5.365588 6.629299
5.8 -0.075135 -0.027273 -0.072474 5.259991 4.595236 5.341166
5.9 -0.066553 -0.015725 -0.073809 5.232826 4.038601 4.241260
6.0 -0.057144 0.012119 -0.054423 5.123145 3.724960 3.391131
6.1 -0.051910 0.050509 -0.017663 5.013115 3.670651 2.839121
6.2 -0.048893 0.083470 0.018110 4.960305 3.873925 2.617813
6.4 -0.040877 0.097737 0.038568 4.985781 4.313841 2.739714
6.5 -0.027834 0.095822 0.045206 5.100401 4.955747 3.194220


==> fig11.txt <==
# t     O_g1     O_g3     O_g4   Nph_g1   Nph_g3   Nph_g4 Nph_g1_gs Nph_g3_gs Nph_g4_gs
0.0 1.000000 1.000000 1.000000 0.250000 2.250000 4.000000 0.151216 1.835724 3.849996
0.1 0.938657 0.945686 0.957162 0.250159 2.251272 4.001828 0.151216 1.835724 3.849996
0.2 0.767937 0.851736 0.934784 0.252400 2.263752 4.011051 0.151216 1.835724 3.849996
0.4 0.523958 0.801907 0.946743 0.260991 2.288846 4.013924 0.151216 1.835724 3.849996
0.5 0.255675 0.795159 0.951548 0.280230 2.310988 4.008326 0.151216 1.835724 3.849996
0.6 0.012347 0.803824 0.952542 0.311943 2.319203 3.999530 0.151216 1.835724 3.849996
0.8 -0.167681 0.813357 0.952299 0.354268 2.312592 3.988785 0.151216 1.835724 3.849996
0.9 -0.264205 0.816700 0.949880 0.402209 2.295372 3.977427 0.151216 1.835724 3.849996
1.0 -0.277370 0.808984 0.946282 0.449537 2.273853 3.966766 0.151216 1.835724 3.849996
1.1 -0.225196 0.790650 0.943110 0.491027 2.253208 3.956443 0.151216 1.835724 3.849996
1.2 -0.137505 0.766278 0.940197 0.523980 2.235005 3.946076 0.151216 1.835724 3.849996
1.4 -0.047895 0.737817 0.938505 0.548430 2.218748 3.935736 0.151216 1.835724 3.849996
1.5 0.014371 0.705951 0.938741 0.566105 2.203789 3.925832 0.151216 1.835724 3.849996
1.6 0.030634 0.673479 0.940723 0.578850 2.189355 3.917532 0.151216 1.835724 3.849996
1.8 -0.004166 0.644814 0.942084 0.587391 2.174896 3.912419 0.151216 1.835724 3.849996
1.9 -0.082167 0.624678 0.939207 0.591054 2.160634 3.911195 0.151216 1.835724 3.849996
2.0 -0.186162 0.615115 0.934133 0.588467 2.147684 3.913163 0.151216 1.835724 3.849996
2.1 -0.294608 0.611164 0.934502 0.578738 2.137200 3.917752 0.151216 1.835724 3.849996
2.2 -0.386534 0.602453 0.936717 0.562475 2.129674 3.924406 0.151216 1.835724 3.849996
2.4 -0.445377 0.584031 0.935632 0.542131 2.126217 3.932938 0.151216 1.835724 3.849996
2.5 -0.461359 0.562560 0.935716 0.521544 2.129543 3.943805 0.151216 1.835724 3.849996
2.6 -0.432435 0.547626 0.935609 0.504866 2.142287 3.956323 0.151216 1.835724 3.849996
2.8 -0.363993 0.546443 0.933043 0.495326 2.167353 3.969488 0.151216 1.835724 3.849996
2.9 -0.267408 0.558865 0.930297 0.494325 2.208228 3.979917 0.151216 1.835724 3.849996
3.0 -0.157652 0.555943 0.957395 0.501186 2.260449 3.991741 0.151216 1.835724 3.849996
3.1 -0.050308 0.500105 0.975502 0.513644 2.309602 4.011543 0.151216 1.835724 3.849996
3.2 0.041407 0.423758 0.927965 0.528780 2.351160 4.030944 0.151216 1.835724 3.849996
3.4 0.108853 0.394047 0.926309 0.543968 2.388566 4.050373 0.151216 1.835724 3.849996
3.5 0.148893 0.407591 0.943849 0.557451 2.413416 4.058005 0.151216 1.835724 3.849996
3.6 0.163465 0.423372 0.946212 0.568396 2.417172 4.057233 0.151216 1.835724 3.849996
3.8 0.158125 0.423883 0.944446 0.576590 2.401683 4.053013 0.151216 1.835724 3.849996
3.9 0.140127 0.408914 0.941116 0.582034 2.371972 4.045030 0.151216 1.835724 3.849996
4.0 0.116542 0.378844 0.934907 0.584695 2.332369 4.033447 0.151216 1.835724 3.849996
4.1 0.092794 0.334342 0.927305 0.584514 2.287213 4.019027 0.151216 1.835724 3.849996
4.2 0.071804 0.284740 0.922183 0.581608 2.239087 4.001246 0.151216 1.835724 3.849996
4.4 0.053848 0.244831 0.918499 0.576498 2.187641 3.979902 0.151216 1.835724 3.849996
4.5 0.037092 0.216746 0.916277 0.570182 2.133918 3.955456 0.151216 1.835724 3.849996
4.6 0.018647 0.192202 0.916916 0.563962 2.081465 3.929463 0.151216 1.835724 3.849996
4.8 -0.004178 0.169373 0.918447 0.559066 2.032618 3.905056 0.151216 1.835724 3.849996
4.9 -0.032846 0.151755 0.916299 0.556264 1.988254 3.885195 0.151216 1.835724 3.849996
5.0 -0.067081 0.138134 0.907332 0.555645 1.949717 3.870592 0.151216 1.835724 3.849996
5.1 -0.104991 0.115801 0.897847 0.556661 1.921079 3.860675 0.151216 1.835724 3.849996
5.2 -0.143645 0.071399 0.900546 0.558411 1.906913 3.855570 0.151216 1.835724 3.849996
5.4 -0.179796 0.009712 0.904832 0.560008 1.908233 3.854765 0.151216 1.835724 3.849996
5.5 -0.210498 -0.050837 0.901970 0.560865 1.924949 3.859136 0.151216 1.835724 3.849996
5.6 -0.233469 -0.096644 0.900795 0.560810 1.957474 3.870353 0.151216 1.835724 3.849996
5.8 -0.247232 -0.126550 0.898009 0.560007 2.004141 3.887745 0.151216 1.835724 3.849996
5.9 -0.251109 -0.144854 0.893650 0.558778 2.061351 3.910476 0.151216 1.835724 3.849996
6.0 -0.245123 -0.156817 0.892183 0.557424 2.124506 3.935947 0.151216 1.835724 3.849996
6.1 -0.229856 -0.169117 0.907750 0.556121 2.187721 3.965915 0.151216 1.835724 3.849996
6.2 -0.206299 -0.181616 0.903357 0.554940 2.246884 3.998722 0.151216 1.835724 3.849996
6.4 -0.175756 -0.187718 0.873209 0.553917 2.301289 4.026439 0.151216 1.835724 3.849996
6.5 -0.139825 -0.192545 0.890320 0.553121 2.348029 4.050627 0.151216 1.835724 3.849996


==> fig12.txt <==
#   t_g1     O_g1     t_g3     O_g3     t_g4     O_g4
0.000000 1.000000 0.000000 1.000000 0.000000 1.000000
0.019470 0.997502 0.013175 0.945686 0.009158 0.951548
0.038940 0.990030 0.026350 0.851736 0.018316 0.946282
0.058410 0.977652 0.039525 0.801907 0.027473 0.938741
0.077880 0.960476 0.052700 0.795159 0.036631 0.934133
0.097350 0.938657 0.065875 0.803824 0.045789 0.935716
0.116820 0.912387 0.079049 0.813357 0.054947 0.957395
0.136290 0.881898 0.092224 0.816700 0.064105 0.943849
0.155760 0.847455 0.105399 0.808984 0.073263 0.934907
0.175230 0.809359 0.118574 0.790650 0.082420 0.916277
0.194700 0.767937 0.131749 0.766278 0.091578 0.907332
0.214170 0.723543 0.144924 0.737817 0.100736 0.901970
0.233640 0.676550 0.158099 0.705951 0.109894 0.892183
0.253110 0.627351 0.171274 0.673479 0.119052 0.890320
0.272580 0.576349 0.184449 0.644814
0.292050 0.523958 0.197624 0.624678
0.311520 0.470594 0.210798 0.615115
0.330990 0.416675 0.223973 0.611164
0.350460 0.362614 0.237148 0.602453
0.369930 0.308816 0.250323 0.584031
0.389400 0.255675 0.263498 0.562560
0.408870 0.203569 0.276673 0.547626
0.428340 0.152857 0.289848 0.546443
0.447810 0.103878 0.303023 0.558865
0.467280 0.056946 0.316198 0.555943
0.486750 0.012347 0.329373 0.500105
                  0.342547 0.423758
                  0.355722 0.394047
                  0.368897 0.407591
                  0.382072 0.423372
                  0.395247 0.423883
                  0.408422 0.408914
                  0.421597 0.378844
                  0.434772 0.334342
                  0.447947 0.284740
                  0.461122 0.244831
                  0.474297 0.216746
                  0.487471 0.192202
                  0.500646 0.169373
                  0.513821 0.151755
                  0.526996 0.138134
                  0.540171 0.115801
                  0.553346 0.071399
                  0.566521 0.009712


==> fig13.txt <==
# t  Ekin_g1  Ekin_g3  Ekin_g4 Ekin_g1_gs Ekin_g3_gs Ekin_g4_gs
0.0 0.000000 0.000000 0.000000 -1.246724 -0.616022 -0.294229
0.1 -0.030356 -0.232101 -0.313363 -1.246724 -0.616022 -0.294229
0.2 -0.111467 -0.547520 -0.372957 -1.246724 -0.616022 -0.294229
0.4 -0.218571 -0.601177 -0.267448 -1.246724 -0.616022 -0.294229
0.5 -0.324231 -0.534287 -0.265829 -1.246724 -0.616022 -0.294229
0.6 -0.410183 -0.493737 -0.277921 -1.246724 -0.616022 -0.294229
0.8 -0.472857 -0.494187 -0.286335 -1.246724 -0.616022 -0.294229
0.9 -0.520907 -0.507980 -0.287744 -1.246724 -0.616022 -0.294229
1.0 -0.567383 -0.507757 -0.288566 -1.246724 -0.616022 -0.294229
1.1 -0.621090 -0.494920 -0.295561 -1.246724 -0.616022 -0.294229
1.2 -0.681363 -0.493243 -0.301550 -1.246724 -0.616022 -0.294229
1.4 -0.738580 -0.506797 -0.305671 -1.246724 -0.616022 -0.294229
1.5 -0.779697 -0.527963 -0.304481 -1.246724 -0.616022 -0.294229
1.6 -0.795503 -0.556083 -0.295218 -1.246724 -0.616022 -0.294229
1.8 -0.785500 -0.583643 -0.283817 -1.246724 -0.616022 -0.294229
1.9 -0.758007 -0.595150 -0.291133 -1.246724 -0.616022 -0.294229
2.0 -0.726010 -0.576307 -0.313831 -1.246724 -0.616022 -0.294229
2.1 -0.701343 -0.534817 -0.302974 -1.246724 -0.616022 -0.294229
2.2 -0.690147 -0.507763 -0.285643 -1.246724 -0.616022 -0.294229
2.4 -0.691280 -0.515050 -0.295871 -1.246724 -0.616022 -0.294229
2.5 -0.697923 -0.527590 -0.291024 -1.246724 -0.616022 -0.294229
2.6 -0.701260 -0.519150 -0.286470 -1.246724 -0.616022 -0.294229
2.8 -0.694720 -0.467433 -0.296301 -1.246724 -0.616022 -0.294229
2.9 -0.676920 -0.328637 -0.360617 -1.246724 -0.616022 -0.294229
3.0 -0.652113 -0.196899 -0.234485 -1.246724 -0.616022 -0.294229
3.1 -0.627963 -0.308761 -0.067896 -1.246724 -0.616022 -0.294229
3.2 -0.611913 -0.536580 -0.395607 -1.246724 -0.616022 -0.294229
3.4 -0.608027 -0.540920 -0.330960 -1.246724 -0.616022 -0.294229
3.5 -0.615870 -0.407497 -0.230407 -1.246724 -0.616022 -0.294229
3.6 -0.631637 -0.344997 -0.249099 -1.246724 -0.616022 -0.294229
3.8 -0.650517 -0.366217 -0.266326 -1.246724 -0.616022 -0.294229
3.9 -0.668890 -0.420460 -0.278039 -1.246724 -0.616022 -0.294229
4.0 -0.685397 -0.467453 -0.279910 -1.246724 -0.616022 -0.294229
4.1 -0.700563 -0.468000 -0.277269 -1.246724 -0.616022 -0.294229
4.2 -0.715500 -0.430430 -0.293404 -1.246724 -0.616022 -0.294229
4.4 -0.730417 -0.426347 -0.304983 -1.246724 -0.616022 -0.294229
4.5 -0.743907 -0.472780 -0.304270 -1.246724 -0.616022 -0.294229
4.6 -0.753330 -0.518443 -0.298134 -1.246724 -0.616022 -0.294229
4.8 -0.756123 -0.545367 -0.281496 -1.246724 -0.616022 -0.294229
4.9 -0.751240 -0.568270 -0.273479 -1.246724 -0.616022 -0.294229
5.0 -0.739870 -0.599460 -0.303957 -1.246724 -0.616022 -0.294229
5.1 -0.725050 -0.607057 -0.328767 -1.246724 -0.616022 -0.294229
5.2 -0.710420 -0.562100 -0.291119 -1.246724 -0.616022 -0.294229
5.4 -0.698850 -0.512643 -0.280474 -1.246724 -0.616022 -0.294229
5.5 -0.691563 -0.494790 -0.306204 -1.246724 -0.616022 -0.294229
5.6 -0.688100 -0.484797 -0.294744 -1.246724 -0.616022 -0.294229
5.8 -0.686950 -0.470947 -0.293714 -1.246724 -0.616022 -0.294229
5.9 -0.686507 -0.457560 -0.302502 -1.246724 -0.616022 -0.294229
6.0 -0.685803 -0.448483 -0.327585 -1.246724 -0.616022 -0.294229
6.1 -0.684763 -0.463807 -0.220871 -1.246724 -0.616022 -0.294229
6.2 -0.683877 -0.484497 -0.201975 -1.246724 -0.616022 -0.294229
6.4 -0.683660 -0.441043 -0.410167 -1.246724 -0.616022 -0.294229
6.5 -0.684247 -0.363757 -0.259961 -1.246724 -0.616022 -0.294229


==> fig14.txt <==
# t     O_FQ     O_CQ   O_d_FQ   O_d_CQ O_d_FQ_gs O_d_CQ_gs
0.0 0.838910 0.829159 3.355642 3.316635 0.133514 0.004381
0.1 0.807270 0.804774 3.355642 3.266969 0.133514 0.004381
0.2 0.716112 0.738144 3.355628 3.118998 0.133514 0.004381
0.3 0.576236 0.645718 3.355563 2.876023 0.133514 0.004381
0.4 0.404055 0.546618 3.355393 2.544110 0.133514 0.004381
0.5 0.219435 0.455672 3.355050 2.132591 0.133514 0.004381
0.6 0.043108 0.379965 3.354458 1.654268 0.133514 0.004381
0.7 -0.105983 0.319134 3.353549 1.125192 0.133514 0.004381
0.8 -0.213049 0.267674 3.352263 0.564011 0.133514 0.004381
0.9 -0.269215 0.217466 3.350558 -0.008981 0.133514 0.004381
1.0 -0.272432 0.159813 3.348412 -0.572971 0.133514 0.004381
1.1 -0.227462 0.087197 3.345825 -1.107798 0.133514 0.004381
1.2 -0.144921 -0.004751 3.342813 -1.595051 0.133514 0.004381
1.3 -0.039580 -0.115051 3.339410 -2.018967 0.133514 0.004381
1.4 0.071847 -0.235913 3.335657 -2.367017 0.133514 0.004381
1.5 0.173086 -0.353408 3.331600 -2.630096 0.133514 0.004381
1.6 0.250516 -0.451031 3.327278 -2.802344 0.133514 0.004381
1.7 0.294922 -0.515045 3.322722 -2.880739 0.133514 0.004381
1.8 0.302531 -0.539019 3.317951 -2.864686 0.133514 0.004381
1.9 0.275232 -0.525227 3.312968 -2.755789 0.133514 0.004381
2.0 0.219971 -0.482533 3.307763 -2.557869 0.133514 0.004381
2.1 0.147446 -0.422362 3.302315 -2.277153 0.133514 0.004381
2.2 0.070310 -0.354930 3.296595 -1.922469 0.133514 0.004381
2.3 0.001185 -0.287032 3.290574 -1.505290 0.133514 0.004381
2.4 -0.049232 -0.221475 3.284224 -1.039551 0.133514 0.004381
2.5 -0.073685 -0.157613 3.277528 -0.541203 0.133514 0.004381
2.6 -0.069286 -0.092403 3.270475 -0.027559 0.133514 0.004381
2.7 -0.037746 -0.021810 3.263068 0.483520 0.133514 0.004381
2.8 0.015103 0.057464 3.255321 0.974481 0.133514 0.004381
2.9 0.080388 0.146110 3.247254 1.428917 0.133514 0.004381
3.0 0.147696 0.240824 3.238895 1.832232 0.133514 0.004381
3.1 0.206743 0.334267 3.230271 2.172098 0.133514 0.004381
3.2 0.248957 0.416733 3.221406 2.438660 0.133514 0.004381
3.3 0.268732 0.478961 3.212318 2.624545 0.133514 0.004381
3.4 0.264176 0.514828 3.203015 2.724803 0.133514 0.004381
3.5 0.237258 0.522802 3.193497 2.736862 0.133514 0.004381
3.6 0.193342 0.505780 3.183754 2.660569 0.133514 0.004381
3.7 0.140228 0.469633 3.173770 2.498306 0.133514 0.004381
3.8 0.086831 0.421186 3.163524 2.255125 0.133514 0.004381
3.9 0.041755 0.366369 3.152997 1.938809 0.133514 0.004381
4.0 0.011952 0.309004 3.142172 1.559795 0.133514 0.004381
4.1 0.001692 0.250360 3.131038 1.130911 0.133514 0.004381
4.2 0.011995 0.189390 3.119593 0.666915 0.133514 0.004381
4.3 0.040581 0.123517 3.107840 0.183863 0.133514 0.004381
4.4 0.082346 0.049846 3.095794 -0.301621 0.133514 0.004381
4.5 0.130262 -0.033336 3.083472 -0.773127 0.133514 0.004381
4.6 0.176554 -0.125182 3.070892 -1.215169 0.133514 0.004381
4.7 0.213950 -0.221563 3.058077 -1.613774 0.133514 0.004381
4.8 0.236821 -0.315491 3.045040 -1.956867 0.133514 0.004381
4.9 0.242017 -0.398677 3.031793 -2.234489 0.133514 0.004381
5.0 0.229294 -0.463648 3.018339 -2.438861 0.133514 0.004381
5.1 0.201270 -0.505594 3.004674 -2.564410 0.133514 0.004381
5.2 0.162932 -0.523299 2.990789 -2.607799 0.133514 0.004381
5.3 0.120781 -0.518943 2.976670 -2.568012 0.133514 0.004381
5.4 0.081772 -0.497027 2.962301 -2.446475 0.133514 0.004381
5.5 0.052213 -0.462886 2.947670 -2.247178 0.133514 0.004381
5.6 0.036790 -0.421290 2.932765 -1.976722 0.133514 0.004381
5.7 0.037890 -0.375437 2.917582 -1.644242 0.133514 0.004381
5.8 0.055295 -0.326515 2.902122 -1.261167 0.133514 0.004381
5.9 0.086298 -0.273822 2.886395 -0.840818 0.133514 0.004381
6.0 0.126205 -0.215430 2.870415 -0.397845 0.133514 0.004381
6.1 0.169129 -0.149295 2.854197 0.052427 0.133514 0.004381
6.2 0.208951 -0.074566 2.837762 0.494687 0.133514 0.004381
6.3 0.240275 0.007321 2.821126 0.914277 0.133514 0.004381
6.4 0.259237 0.092265 2.804304 1.297721 0.133514 0.004381
6.5 0.264044 0.174109 2.787304 1.633096 0.133514 0.004381


==> fig15.txt <==
# t   Ekin_FQ   Ekin_CQ Ekin_FQ_gs Ekin_CQ_gs
0.0 -0.294021 -0.294229 -1.301281 -1.246724
0.1 -0.307498 -0.347620 -1.301281 -1.246724
0.2 -0.346347 -0.487156 -1.301281 -1.246724
0.3 -0.406037 -0.663466 -1.301281 -1.246724
0.4 -0.479675 -0.825845 -1.301281 -1.246724
0.5 -0.558905 -0.944329 -1.301281 -1.246724
0.6 -0.634993 -1.014624 -1.301281 -1.246724
0.7 -0.699934 -1.048947 -1.301281 -1.246724
0.8 -0.747444 -1.062787 -1.301281 -1.246724
0.9 -0.773693 -1.065023 -1.301281 -1.246724
1.0 -0.777697 -1.053686 -1.301281 -1.246724
1.1 -0.761307 -1.017136 -1.301281 -1.246724
1.2 -0.728829 -0.940340 -1.301281 -1.246724
1.3 -0.686315 -0.815169 -1.301281 -1.246724
1.4 -0.640654 -0.650602 -1.301281 -1.246724
1.5 -0.598590 -0.475828 -1.301281 -1.246724
1.6 -0.565802 -0.331347 -1.301281 -1.246724
1.7 -0.546187 -0.251358 -1.301281 -1.246724
1.8 -0.541423 -0.248378 -1.301281 -1.246724
1.9 -0.550878 -0.310057 -1.301281 -1.246724
2.0 -0.571853 -0.408773 -1.301281 -1.246724
2.1 -0.600110 -0.515949 -1.301281 -1.246724
2.2 -0.630597 -0.612238 -1.301281 -1.246724
2.3 -0.658255 -0.689998 -1.301281 -1.246724
2.4 -0.678779 -0.749818 -1.301281 -1.246724
2.5 -0.689228 -0.794711 -1.301281 -1.246724
2.6 -0.688396 -0.825022 -1.301281 -1.246724
2.7 -0.676905 -0.836049 -1.301281 -1.246724
2.8 -0.657008 -0.819609 -1.301281 -1.246724
2.9 -0.632159 -0.769368 -1.301281 -1.246724
3.0 -0.606417 -0.687276 -1.301281 -1.246724
3.1 -0.583790 -0.586727 -1.301281 -1.246724
3.2 -0.567611 -0.489503 -1.301281 -1.246724
3.3 -0.560052 -0.417914 -1.301281 -1.246724
3.4 -0.561841 -0.386763 -1.301281 -1.246724
3.5 -0.572214 -0.399281 -1.301281 -1.246724
3.6 -0.589101 -0.448116 -1.301281 -1.246724
3.7 -0.609513 -0.519861 -1.301281 -1.246724
3.8 -0.630045 -0.600484 -1.301281 -1.246724
3.9 -0.647437 -0.679261 -1.301281 -1.246724
4.0 -0.659070 -0.749979 -1.301281 -1.246724
4.1 -0.663360 -0.809581 -1.301281 -1.246724
4.2 -0.659956 -0.855528 -1.301281 -1.246724
4.3 -0.649744 -0.883572 -1.301281 -1.246724
4.4 -0.634658 -0.887440 -1.301281 -1.246724
4.5 -0.617325 -0.861102 -1.301281 -1.246724
4.6 -0.600625 -0.802756 -1.301281 -1.246724
4.7 -0.587219 -0.718224 -1.301281 -1.246724
4.8 -0.579140 -0.621257 -1.301281 -1.246724
4.9 -0.577491 -0.530009 -1.301281 -1.246724
5.0 -0.582307 -0.461355 -1.301281 -1.246724
5.1 -0.592590 -0.425911 -1.301281 -1.246724
5.2 -0.606507 -0.425832 -1.301281 -1.246724
5.3 -0.621710 -0.455815 -1.301281 -1.246724
5.4 -0.635726 -0.506243 -1.301281 -1.246724
5.5 -0.646354 -0.566786 -1.301281 -1.246724
5.6 -0.652001 -0.628975 -1.301281 -1.246724
5.7 -0.651908 -0.686961 -1.301281 -1.246724
5.8 -0.646238 -0.736641 -1.301281 -1.246724
5.9 -0.636014 -0.774044 -1.301281 -1.246724
6.0 -0.622921 -0.794271 -1.301281 -1.246724
6.1 -0.609015 -0.791997 -1.301281 -1.246724
6.2 -0.596388 -0.763703 -1.301281 -1.246724
6.3 -0.586833 -0.710529 -1.301281 -1.246724
6.4 -0.581581 -0.639879 -1.301281 -1.246724
6.5 -0.581135 -0.564308 -1.301281 -1.246724


==> fig16.txt <==
# t  O_g1_L5  O_g1_L9 O_g1_L13  O_g3_L5  O_g3_L9 O_g3_L13  O_g4_L5  O_g4_L9 O_g4_L13
0.0 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.1 0.938471 0.938551 0.938578 0.939716 0.939794 0.939820 0.940754 0.940830 0.940855
0.2 0.765140 0.766361 0.766768 0.782552 0.783656 0.784024 0.795409 0.796424 0.796763
0.4 0.511167 0.516879 0.518782 0.583150 0.587762 0.589300 0.628631 0.632538 0.633840
0.5 0.220580 0.236735 0.242120 0.398364 0.409642 0.413402 0.495852 0.504510 0.507396
0.6 -0.059160 -0.024994 -0.013606 0.272552 0.292499 0.299148 0.435382 0.448866 0.453360
0.8 -0.286559 -0.227223 -0.207445 0.232017 0.259746 0.268988 0.454429 0.470213 0.475474
0.9 -0.433417 -0.344542 -0.314917 0.273007 0.304388 0.314849 0.507606 0.522414 0.527350
1.0 -0.488859 -0.370768 -0.331401 0.353285 0.383074 0.393005 0.536474 0.549494 0.553835
1.1 -0.459599 -0.318038 -0.270835 0.415421 0.440805 0.449267 0.538990 0.551459 0.555617
1.2 -0.366757 -0.212122 -0.160524 0.432988 0.454901 0.462205 0.540170 0.552605 0.556751
1.4 -0.240153 -0.085407 -0.033678 0.422371 0.443251 0.450208 0.541467 0.553790 0.557898
1.5 -0.111493 0.030614 0.078339 0.408315 0.429580 0.436664 0.540530 0.552845 0.556951
1.6 -0.008066 0.111524 0.152163 0.399306 0.421234 0.428538 0.539678 0.552053 0.556178
1.8 0.051731 0.143640 0.175812 0.395263 0.417735 0.425224 0.539160 0.551561 0.555696
1.9 0.060361 0.124768 0.149045 0.397080 0.419813 0.427389 0.538382 0.550783 0.554916
2.0 0.020711 0.062573 0.081308 0.404201 0.426695 0.434192 0.537725 0.550141 0.554280
2.1 -0.056086 -0.028525 -0.011705 0.410374 0.432175 0.439438 0.537531 0.549935 0.554070
2.2 -0.153759 -0.130960 -0.111878 0.405220 0.426507 0.433598 0.535501 0.547917 0.552057
2.4 -0.254211 -0.227431 -0.202158 0.380124 0.401798 0.409017 0.527407 0.539958 0.544143
2.5 -0.340581 -0.303670 -0.269279 0.330870 0.354345 0.362164 0.507478 0.520479 0.524813
2.6 -0.399750 -0.350340 -0.305486 0.255357 0.282559 0.291620 0.467040 0.481366 0.486141
2.8 -0.424048 -0.363933 -0.309140 0.152165 0.185922 0.197170 0.398167 0.415515 0.421298
2.9 -0.411993 -0.346627 -0.284233 0.023774 0.068010 0.082755 0.298392 0.321132 0.328713
3.0 -0.367986 -0.305215 -0.238963 -0.119740 -0.060524 -0.040777 0.168306 0.199283 0.209610
3.1 -0.301016 -0.249365 -0.183713 -0.259956 -0.181967 -0.155949 0.007996 0.050979 0.065311
3.2 -0.222650 -0.189554 -0.128851 -0.372955 -0.274775 -0.242007 -0.166566 -0.107246 -0.087465
3.4 -0.144672 -0.135115 -0.082800 -0.437871 -0.321754 -0.282975 -0.310549 -0.232666 -0.206689
3.5 -0.076883 -0.092714 -0.050703 -0.447641 -0.319322 -0.276415 -0.383566 -0.289316 -0.257862
3.6 -0.025512 -0.065510 -0.033893 -0.410569 -0.277781 -0.233263 -0.378299 -0.273885 -0.239005
3.8 0.007415 -0.053079 -0.030176 -0.343445 -0.214126 -0.170564 -0.310959 -0.205045 -0.169610
3.9 0.023725 -0.052047 -0.034825 -0.266994 -0.147451 -0.106904 -0.218651 -0.119317 -0.086051
4.0 0.027964 -0.057253 -0.042017 -0.205063 -0.097909 -0.061324 -0.156001 -0.065615 -0.035388
4.1 0.025920 -0.063167 -0.046404 -0.178643 -0.081338 -0.048067 -0.149294 -0.063367 -0.034735
4.2 0.023178 -0.065253 -0.044428 -0.192493 -0.098483 -0.066513 -0.168040 -0.082031 -0.053432
4.4 0.024018 -0.060957 -0.035078 -0.229710 -0.132533 -0.099690 -0.182466 -0.095588 -0.066695
4.5 0.030751 -0.050094 -0.019909 -0.266626 -0.163372 -0.128516 -0.193219 -0.105376 -0.076149
4.6 0.043497 -0.034594 -0.002365 -0.289767 -0.180775 -0.143885 -0.200060 -0.111118 -0.081529
4.8 0.060347 -0.017737 0.013328 -0.294175 -0.181230 -0.142894 -0.200858 -0.111317 -0.081538
4.9 0.077827 -0.003159 0.023332 -0.275115 -0.161120 -0.122350 -0.199071 -0.109320 -0.079474
5.0 0.091545 0.006064 0.025094 -0.232299 -0.121206 -0.083342 -0.199361 -0.109278 -0.079308
5.1 0.096879 0.008002 0.017767 -0.181474 -0.076040 -0.040041 -0.206521 -0.115401 -0.085089
5.2 0.089632 0.002071 0.002150 -0.149399 -0.048183 -0.013671 -0.214364 -0.121601 -0.090745
5.4 0.066652 -0.011091 -0.019722 -0.148725 -0.046453 -0.011772 -0.207303 -0.113501 -0.082294
5.5 0.026479 -0.029922 -0.045130 -0.165042 -0.056756 -0.020280 -0.192400 -0.098212 -0.066893
5.6 -0.030021 -0.052276 -0.071224 -0.173087 -0.057629 -0.018925 -0.191731 -0.095324 -0.063312
5.8 -0.099236 -0.075739 -0.095452 -0.157709 -0.037691 0.002495 -0.207466 -0.105156 -0.071192
5.9 -0.174882 -0.097905 -0.115833 -0.117716 0.001991 0.042276 -0.219823 -0.109420 -0.072663
6.0 -0.248802 -0.116619 -0.131079 -0.060850 0.052440 0.091101 -0.209611 -0.092596 -0.053379
6.1 -0.312431 -0.130186 -0.140581 -0.001608 0.099379 0.134653 -0.176910 -0.057253 0.000000
6.2 -0.358569 -0.137530 -0.144315 0.041805 0.127150 0.000000 -0.140800 0.000000 0.000000
6.4 -0.382935 -0.138271 -0.142713 0.055817 0.126060 0.000000 -0.117762 0.000000 0.000000
6.5 -0.385005 -0.132734 -0.136549 0.039604 0.098130 0.000000 -0.105753 0.000000 0.000000


==> fig17.txt <==
# t  O_g1_L5  O_g1_L9 O_g1_L13  O_g3_L5  O_g3_L9 O_g3_L13  O_g4_L5  O_g4_L9 O_g4_L13
0.0 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.1 0.938550 0.938630 0.938657 0.945590 0.945662 0.945686 0.957086 0.957143 0.957162
0.2 0.766316 0.767532 0.767937 0.850660 0.851467 0.851736 0.934279 0.934658 0.934784
0.4 0.516408 0.522070 0.523958 0.798624 0.801086 0.801907 0.945976 0.946551 0.946743
0.5 0.234437 0.250365 0.255675 0.789415 0.793723 0.795159 0.950820 0.951366 0.951548
0.6 -0.032305 0.001184 0.012347 0.796252 0.801931 0.803824 0.951915 0.952385 0.952542
0.8 -0.244808 -0.186963 -0.167681 0.804870 0.811235 0.813357 0.951796 0.952173 0.952299
0.9 -0.379259 -0.292969 -0.264205 0.808145 0.814561 0.816700 0.949504 0.949786 0.949880
1.0 -0.429992 -0.315528 -0.277370 0.800947 0.806974 0.808984 0.946027 0.946217 0.946282
1.1 -0.408530 -0.271042 -0.225196 0.783338 0.788821 0.790650 0.942938 0.943069 0.943110
1.2 -0.339350 -0.188006 -0.137505 0.759697 0.764632 0.766278 0.940042 0.940157 0.940197
1.4 -0.253383 -0.099379 -0.047895 0.731754 0.736299 0.737817 0.938321 0.938458 0.938505
1.5 -0.180678 -0.034664 0.014371 0.699853 0.704423 0.705951 0.938542 0.938691 0.938741
1.6 -0.143887 -0.013594 0.030634 0.666592 0.671751 0.673479 0.940611 0.940696 0.940723
1.8 -0.154121 -0.042847 -0.004166 0.636368 0.642696 0.644814 0.942140 0.942098 0.942084
1.9 -0.209969 -0.116308 -0.082167 0.614285 0.622072 0.624678 0.939358 0.939246 0.939207
2.0 -0.299444 -0.218222 -0.186162 0.603328 0.612160 0.615115 0.934094 0.934123 0.934133
2.1 -0.403807 -0.327888 -0.294608 0.599420 0.608222 0.611164 0.934423 0.934483 0.934502
2.2 -0.501969 -0.424418 -0.386534 0.591865 0.599795 0.602453 0.936854 0.936752 0.936717
2.4 -0.574463 -0.490574 -0.445377 0.574296 0.581577 0.584031 0.935623 0.935632 0.935632
2.5 -0.606485 -0.515300 -0.461359 0.552722 0.560083 0.562560 0.935665 0.935703 0.935716
2.6 -0.589890 -0.494915 -0.432435 0.537335 0.545046 0.547626 0.935639 0.935617 0.935609
2.8 -0.524185 -0.433111 -0.363993 0.536221 0.543881 0.546443 0.933023 0.933040 0.933043
2.9 -0.416430 -0.339837 -0.267408 0.551222 0.556940 0.558865 0.929413 0.930076 0.930297
3.0 -0.279917 -0.229201 -0.157652 0.554781 0.555636 0.555943 0.955561 0.956937 0.957395
3.1 -0.131624 -0.116664 -0.050308 0.503573 0.500956 0.500105 0.977297 0.975952 0.975502
3.2 0.011138 -0.016105 0.041407 0.421879 0.423277 0.423758 0.930665 0.928640 0.927965
3.4 0.134019 0.062531 0.108853 0.380911 0.390755 0.394047 0.925546 0.926119 0.926309
3.5 0.227893 0.114440 0.148893 0.387299 0.402511 0.407591 0.942734 0.943571 0.943849
3.6 0.289509 0.139863 0.163465 0.402331 0.418108 0.423372 0.945870 0.946127 0.946212
3.8 0.320620 0.142944 0.158125 0.405685 0.419332 0.423883 0.944676 0.944505 0.944446
3.9 0.326251 0.130044 0.140127 0.394629 0.405340 0.408914 0.941821 0.941293 0.941116
4.0 0.312851 0.108001 0.116542 0.367566 0.376014 0.378844 0.935906 0.935157 0.934907
4.1 0.286894 0.082688 0.092794 0.322999 0.331490 0.334342 0.928197 0.927528 0.927305
4.2 0.254051 0.058060 0.071804 0.269335 0.280869 0.284740 0.922893 0.922362 0.922183
4.4 0.218826 0.035810 0.053848 0.223459 0.239460 0.244831 0.918949 0.918611 0.918499
4.5 0.184430 0.015627 0.037092 0.189978 0.210018 0.216746 0.916333 0.916290 0.916277
4.6 0.152739 -0.004049 0.018647 0.160474 0.184227 0.192202 0.916952 0.916925 0.916916
4.8 0.124270 -0.025033 -0.004178 0.132639 0.160137 0.169373 0.919122 0.918618 0.918447
4.9 0.098177 -0.048515 -0.032846 0.111265 0.141563 0.151755 0.917949 0.916711 0.916299
5.0 0.072338 -0.074590 -0.067081 0.097310 0.127833 0.138134 0.909084 0.907773 0.907332
5.1 0.043614 -0.102287 -0.104991 0.078524 0.106363 0.115801 0.898254 0.897947 0.897847
5.2 0.008397 -0.129955 -0.143645 0.038036 0.062931 0.071399 0.900547 0.900545 0.900546
5.4 -0.036556 -0.155740 -0.179796 -0.024417 0.001064 0.009712 0.905949 0.905114 0.904832
5.5 -0.093105 -0.177922 -0.210498 -0.091935 -0.061210 -0.050837 0.902984 0.902226 0.901970
5.6 -0.160778 -0.195045 -0.233469 -0.147648 -0.109482 -0.096644 0.901901 0.901070 0.900795
5.8 -0.236193 -0.205908 -0.247232 -0.186529 -0.141638 -0.126550 0.899491 0.898380 0.898009
5.9 -0.313114 -0.209508 -0.251109 -0.211192 -0.161562 -0.144854 0.895062 0.894003 0.893650
6.0 -0.383237 -0.205026 -0.245123 -0.226556 -0.174433 -0.156817 0.892373 0.892230 0.892183
6.1 -0.437629 -0.191862 -0.229856 -0.241215 -0.187404 -0.169117 0.907535 0.907698 0.907750
6.2 -0.468552 -0.169725 -0.206299 -0.258139 -0.201082 -0.181616 0.908249 0.904581 0.903357
6.4 -0.471249 -0.138809 -0.175756 -0.269053 -0.208410 -0.187718 0.876813 0.874112 0.873209
6.5 -0.445192 -0.100038 -0.139825 -0.274938 -0.213463 -0.192545 0.889315 0.890070 0.890320


==> fig18.txt <==
# t  O_FQ_L5  O_FQ_L9 O_FQ_L13  O_CQ_L5  O_CQ_L9 O_CQ_L13
0.0 0.771205 0.807775 0.838910 0.771209 0.807763 0.829159
0.1 0.741024 0.776972 0.807270 0.747701 0.783769 0.804774
0.2 0.653679 0.688128 0.716112 0.683174 0.718133 0.738144
0.3 0.518388 0.551491 0.576236 0.592776 0.626863 0.645718
0.4 0.349308 0.382662 0.404055 0.494173 0.528580 0.546618
0.5 0.163877 0.200600 0.219435 0.401172 0.437753 0.455672
0.6 -0.019202 0.025219 0.043108 0.320527 0.361331 0.379965
0.7 -0.182115 -0.125107 -0.105983 0.252160 0.299024 0.319134
0.8 -0.309935 -0.235783 -0.213049 0.191254 0.245535 0.267674
0.9 -0.392242 -0.297685 -0.269215 0.130572 0.193023 0.217466
1.0 -0.424178 -0.308101 -0.272432 0.062327 0.133081 0.159813
1.1 -0.406789 -0.270794 -0.227462 -0.020204 0.058442 0.087197
1.2 -0.346659 -0.195218 -0.144921 -0.120868 -0.035099 -0.004751
1.3 -0.254865 -0.095006 -0.039580 -0.238615 -0.146550 -0.115051
1.4 -0.145413 0.014039 0.071847 -0.366051 -0.268275 -0.235913
1.5 -0.033362 0.116160 0.173086 -0.489923 -0.386620 -0.353408
1.6 0.067138 0.197757 0.250516 -0.594276 -0.485348 -0.451031
1.7 0.144618 0.249109 0.294922 -0.665412 -0.550848 -0.515045
1.8 0.191669 0.265480 0.302531 -0.696312 -0.576609 -0.539019
1.9 0.205749 0.247481 0.275232 -0.688251 -0.564658 -0.525227
2.0 0.189325 0.200662 0.219971 -0.649078 -0.523558 -0.482533
2.1 0.149343 0.134433 0.147446 -0.589529 -0.464486 -0.422362
2.2 0.096099 0.060479 0.070310 -0.519595 -0.397533 -0.354930
2.3 0.041687 -0.009061 0.001185 -0.446248 -0.329483 -0.287032
2.4 -0.001795 -0.063404 -0.049232 -0.372737 -0.263232 -0.221475
2.5 -0.024016 -0.094643 -0.073685 -0.298971 -0.198270 -0.157613
2.6 -0.017934 -0.098770 -0.069286 -0.222467 -0.131719 -0.092403
2.7 0.019131 -0.076086 -0.037746 -0.139668 -0.059703 -0.021810
2.8 0.085020 -0.030943 0.015103 -0.047618 0.020952 0.057464
2.9 0.172918 0.029098 0.080388 0.054164 0.110865 0.146110
3.0 0.272174 0.094557 0.147696 0.162241 0.206727 0.240824
3.1 0.369650 0.155562 0.206743 0.269102 0.301241 0.334267
3.2 0.451439 0.203365 0.248957 0.364741 0.384778 0.416733
3.3 0.504706 0.231642 0.268732 0.439470 0.448148 0.478961
3.4 0.519440 0.237366 0.264176 0.486677 0.485271 0.514828
3.5 0.489866 0.221156 0.237258 0.504361 0.494611 0.522802
3.6 0.415347 0.187056 0.193342 0.495020 0.479005 0.505780
3.7 0.300647 0.141808 0.140228 0.464215 0.444217 0.469633
3.8 0.155517 0.093736 0.086831 0.418553 0.396942 0.421186
3.9 -0.006345 0.051431 0.041755 0.363827 0.342989 0.366369
4.0 -0.168846 0.022433 0.011952 0.303786 0.286080 0.309004
4.1 -0.315356 0.012122 0.001692 0.239689 0.227413 0.250360
4.2 -0.430656 0.022959 0.011995 0.170579 0.165903 0.189390
4.3 -0.502730 0.054197 0.040581 0.094155 0.098965 0.123517
4.4 -0.524174 0.102075 0.082346 0.008100 0.023759 0.049846
4.5 -0.493058 0.160450 0.130262 -0.088347 -0.061303 -0.033336
4.6 -0.413135 0.221761 0.176554 -0.193026 -0.155154 -0.125182
4.7 -0.293364 0.278157 0.213950 -0.300333 -0.253379 -0.221563
4.8 -0.146823 0.322613 0.236821 -0.401963 -0.348698 -0.315491
4.9 0.010862 0.349881 0.242017 -0.488821 -0.432597 -0.398677
5.0 0.163368 0.357115 0.229294 -0.553371 -0.497518 -0.463648
5.1 0.295579 0.344115 0.201270 -0.591465 -0.538713 -0.505594
5.2 0.395310 0.313157 0.162932 -0.603043 -0.555144 -0.523299
5.3 0.454640 0.268473 0.120781 -0.591630 -0.549217 -0.518943
5.4 0.470694 0.215467 0.081772 -0.562989 -0.525659 -0.497027
5.5 0.445785 0.159820 0.052213 -0.523501 -0.489999 -0.462886
5.6 0.386921 0.106632 0.036790 -0.478706 -0.447159 -0.421290
5.7 0.304732 0.059728 0.037890 -0.432277 -0.400448 -0.375437
5.8 0.211979 0.021248 0.055295 -0.385519 -0.351105 -0.326515
5.9 0.121827 -0.008434 0.086298 -0.337404 -0.298401 -0.273822
6.0 0.046117 -0.030470 0.126205 -0.285160 -0.240284 -0.215430
6.1 -0.006142 -0.047030 0.169129 -0.225405 -0.174495 -0.149295
6.2 -0.029887 -0.060635 0.208951 -0.155683 -0.099920 -0.074566
6.3 -0.024556 -0.073458 0.240275 -0.075955 -0.017758 0.007321
6.4 0.005957 -0.086729 0.259237 0.010577 0.068020 0.092265
6.5 0.053947 -0.100350 0.264044 0.097801 0.151231 0.174109


==> fig3.txt <==
# swps_d_o5_M20        En_d_o5_M20 swps_d_o8_M20        En_d_o8_M20 swps_d_o5_M30        En_d_o5_M30 swps_d_o8_M30        En_d_o8_M30
             10 4.537361390784e-04            10 3.740804312535e-04            10 4.810591628169e-04            10 3.703512732662e-04 
             20 3.091416649327e-05            20 7.985349096651e-05            20 7.933832810103e-05            20 1.165783606801e-04 
             30 1.051019673942e-07            30 6.142935928779e-06           180 1.105057855652e-06           180 9.260469195890e-09 
            480 4.970179325816e-08           480 1.088550535690e-08           630 1.105027130352e-06           630 9.260270126992e-09 
            930 4.970177422630e-08           930 1.088473270707e-08          1080 1.105027145884e-06          1080 9.259614293416e-09 
           1380 4.970179347692e-08          1380 1.088454063840e-08          1530 1.105027173229e-06          1530 9.259567479411e-09 
           1830 4.603306701318e-08          1830 1.055473028934e-08          1980 4.069445985351e-08          1980 5.545889508568e-09 
           2280 4.603313789045e-08          2280 1.055519842939e-08          2430 4.069449376085e-08          2430 5.546379524315e-09 
           2730 4.571604738767e-08          2730 1.022472502777e-08          2880 4.069449507339e-08          2880 5.216112410577e-09 
           3180 4.571663759414e-08          3180 1.023004191739e-08          3330 4.069460160806e-08          3330 5.229582374709e-09 
           3630 4.203247038418e-08          3630 6.511037650371e-09          3780 4.037743432156e-08          3780 4.886430253137e-09 
           4080 4.171506487127e-08          4080 6.539797199612e-09          4230 3.669379497231e-08          4230 1.172339925291e-09 
           4530 4.171517315600e-08          4530 6.221069519214e-09          4680 3.669382712960e-08          4680 1.174341770874e-09 
           4980 2.775744363004e-08          4980 6.257049800506e-09          5130 3.637646230550e-08          5130 8.822803536952e-10 
           5430 2.775745675547e-08          5430 5.931151702174e-09          5580 3.637670446953e-08          5580 8.894562405555e-10 
           5880 2.775744494259e-08          5880 5.928823908616e-09          6030 2.241882268868e-08          6030 5.921254040344e-10 
           6330 2.776055829264e-08          6330 5.484397782418e-09          6480 2.241882356371e-08          6480 5.991223476440e-10 
           6780 2.750741834502e-08          6780 5.473981666427e-09          6930 2.241882443874e-08          6930 2.887695613888e-10 
           7230 2.382215341228e-08          7230 5.421373444516e-09          7380 2.216896278398e-08          7380 1.400064681143e-10 
           7680 2.382226454086e-08          7680 5.406109453980e-09          7830 2.216888271890e-08          7830 1.229412321917e-10 
           8130 1.157741896781e-08          8130 5.406075327883e-09          8280 1.848345415590e-08          8280 6.675130142534e-11 
           8580 1.157740802996e-08          8580 5.406132204711e-09          8730 1.848383566817e-08          8730 6.701971630134e-11 
           9030 1.157740540488e-08          9030 5.406031576477e-09          9180 6.238738524540e-09          9180 6.701446613262e-11 
           9480 1.158203889753e-08          9480 5.406129360869e-09          9630 6.238706804770e-09          9630 6.701271607638e-11 
           9930 1.131939767583e-08          9930 5.406110329008e-09         10080 6.238777900805e-09         10080 6.703262296612e-11 
          10380 1.132070540535e-08         10380 5.406083640650e-09         10530 6.249324395986e-09         10530 6.704618590199e-11 
          10830 7.351396719349e-09         10830 5.406161518153e-09         10980 5.980761421473e-09         10980 6.703612307860e-11 
          11280 7.351397156863e-09         11280 5.406128923355e-09         11430 5.983169498861e-09         11430 6.703043539582e-11 
          11730 7.351509160462e-09         11730 5.406210082213e-09         11880 2.012665524443e-09         11880 6.701687245995e-11 
          12180 6.273341074056e-09         12180 5.406121266859e-09         12330 2.012661586817e-09         12330 6.684208559285e-11 
          12630 6.273324448522e-09         12630 5.406144236347e-09         12780 2.013052724387e-09         12780 6.704749844417e-11 
          13080 6.273342386598e-09         13080 5.406106828895e-09         13230 9.346868816250e-10         13230 6.703656059266e-11 
          13530 6.276067661680e-09         13530 5.406115797933e-09         13680 9.346663184641e-10         13680 6.702846658255e-11 
          13980 6.070730937808e-09         13980 5.406073140313e-09         14130 9.347433209388e-10         14130 6.700637212250e-11 
          14430 5.975677945606e-09         14430 5.406146861432e-09         14580 9.396732293704e-10         14580 6.709562499081e-11 
          14880 5.901539656787e-09         14880 5.406086703248e-09         15030 7.304168170323e-10         15030 6.708928103693e-11 
          15330 5.906400656754e-09         15330 5.406121048102e-09         15480 6.036534620097e-10         15480 6.718619040129e-11 
          15780 5.906435439122e-09         15780 5.406129579626e-09         15930 5.598733988072e-10         15930 6.703240420909e-11 
          16230 5.906469783975e-09         16230 5.406105516353e-09         16380 5.677921845419e-10         16380 6.703677934969e-11 
          16680 5.906443095618e-09         16680 5.406099391156e-09         16830 5.677928408130e-10         16830 6.705646748241e-11 
          17130 5.906493409734e-09         17130 5.406032889019e-09         17280 5.677779653349e-10         17280 6.716168961391e-11 
          17580 5.906468908947e-09         17580 5.406118423018e-09         17730 5.678024661223e-10         17730 6.695452670635e-11 
          18030 5.906464971321e-09         18030 5.406133736010e-09         18180 5.677961221684e-10         18180 6.711662566570e-11 
          18480 5.906443970646e-09         18480 5.406118860532e-09         18630 5.678330921065e-10         18630 6.707681188621e-11 
          18930 5.906443095618e-09         18930 5.406153205386e-09         19080 5.678002785520e-10         19080 6.705296736993e-11 
          19380 5.906460158666e-09         19380 5.406078827995e-09         19530 5.677829967466e-10         19530 6.695868308993e-11 
          19830 5.906480284313e-09         19830 5.406128923355e-09         19980 5.678024661223e-10         19980 6.706828036204e-11 


==> fig5.txt <==
# t     O_g1     O_g3     O_g4  O_g1_Lz  O_g3_Lz  O_g4_Lz
0.0 1.000000 1.000000 1.000000 1.000000 1.000000 1.000000
0.1 0.970283 0.970672 0.971002 0.970282 0.970670 0.971000
0.2 0.884451 0.890166 0.894626 0.884446 0.890154 0.894620
0.3 0.751990 0.777297 0.794882 0.751977 0.777269 0.794873
0.4 0.587224 0.654705 0.696055 0.587201 0.654661 0.696038
0.5 0.407384 0.543154 0.617584 0.407351 0.543103 0.617570
0.6 0.230399 0.459492 0.574185 0.230363 0.459453 0.574187
0.7 0.072744 0.415590 0.571628 0.072713 0.415575 0.571653
0.8 -0.052389 0.415244 0.598809 -0.052411 0.415263 0.598837
0.9 -0.136405 0.450139 0.630118 -0.136418 0.450172 0.630135
1.0 -0.175993 0.500058 0.645882 -0.176002 0.500068 0.645891
1.1 -0.173166 0.541685 0.648125 -0.173174 0.541686 0.648162
1.2 -0.134648 0.561737 0.648303 -0.134655 0.561731 0.648359
1.3 -0.070747 0.562355 0.649615 -0.070745 0.562384 0.649643
1.4 0.006162 0.554189 0.649936 0.006184 0.554263 0.649952
1.5 0.083284 0.545782 0.649299 0.083338 0.545821 0.649323
1.6 0.148975 0.539791 0.648711 0.149068 0.539777 0.648763
1.7 0.193986 0.536193 0.648384 0.194114 0.536143 0.648439
1.8 0.212273 0.535235 0.648011 0.212423 0.535177 0.648066
1.9 0.201306 0.537342 0.647491 0.201457 0.537377 0.647549
2.0 0.161948 0.541961 0.647113 0.162073 0.542034 0.647171
2.1 0.097997 0.546383 0.647009 0.098070 0.546412 0.647049
2.2 0.015508 0.546372 0.646385 0.015510 0.546349 0.646400
2.3 -0.077992 0.537919 0.643685 -0.078065 0.537841 0.643703
2.4 -0.174319 0.518411 0.637073 -0.174452 0.518311 0.637127
2.5 -0.265424 0.486555 0.623854 -0.265587 0.486492 0.623949
2.6 -0.344118 0.441465 0.600322 -0.344268 0.441448 0.600386
2.7 -0.404668 0.382250 0.563111 -0.404759 0.382231 0.563091
2.8 -0.443222 0.308859 0.510673 -0.443213 0.308797 0.510634
2.9 -0.458013 0.223288 0.443333 -0.457881 0.223218 0.443343
3.0 -0.449346 0.130300 0.360842 -0.449092 0.130286 0.360902
3.1 -0.419391 0.037522 0.261743 -0.419043 0.037553 0.261835
3.2 -0.371836 -0.045295 0.150302 -0.371443 -0.045254 0.150396
3.3 -0.311464 -0.108309 0.042543 -0.311086 -0.108275 0.042607
3.4 -0.243716 -0.144820 -0.040774 -0.243410 -0.144797 -0.040724
3.5 -0.174268 -0.153526 -0.086553 -0.174074 -0.153499 -0.086497
3.6 -0.108624 -0.137972 -0.092684 -0.108562 -0.137938 -0.092611
3.7 -0.051733 -0.104409 -0.063908 -0.051796 -0.104383 -0.063802
3.8 -0.007618 -0.060285 -0.010950 -0.007783 -0.060271 -0.010805
3.9 0.020955 -0.014041 0.046592 0.020721 -0.014010 0.046760
4.0 0.032741 0.024983 0.085399 0.032469 0.025061 0.085567
4.1 0.028174 0.048218 0.095218 0.027892 0.048306 0.095360
4.2 0.009393 0.051242 0.086635 0.009123 0.051289 0.086765
4.3 -0.019897 0.036552 0.075542 -0.020140 0.036557 0.075657
4.4 -0.054720 0.012415 0.067160 -0.054925 0.012393 0.067241
4.5 -0.089272 -0.012008 0.060258 -0.089431 -0.012044 0.060316


==> fig7.txt <==
# t     O_g1     O_g3     O_g4   Nph_g1   Nph_g3   Nph_g4 Nph_g1_gs Nph_g3_gs Nph_g4_gs
0.0 1.000000 1.000000 1.000000 0.000000 0.000000 0.000000 0.151216 1.835724 3.849996
0.1 0.938578 0.939820 0.940855 0.015463 0.139177 0.247434 0.151216 1.835724 3.849996
0.2 0.766768 0.784024 0.796763 0.060014 0.540432 0.961192 0.151216 1.835724 3.849996
0.4 0.518782 0.589300 0.633840 0.128739 1.161256 2.068112 0.151216 1.835724 3.849996
0.5 0.242120 0.413402 0.507396 0.215128 1.946493 3.475659 0.151216 1.835724 3.849996
0.6 -0.013606 0.299148 0.453360 0.312672 2.840423 5.094582 0.151216 1.835724 3.849996
0.8 -0.207445 0.268988 0.475474 0.415819 3.793452 6.849393 0.151216 1.835724 3.849996
0.9 -0.314917 0.314849 0.527350 0.519993 4.761737 8.664638 0.151216 1.835724 3.849996
1.0 -0.331401 0.393005 0.553835 0.620964 5.700740 10.441109 0.151216 1.835724 3.849996
1.1 -0.270835 0.449267 0.555617 0.714197 6.560343 12.062220 0.151216 1.835724 3.849996
1.2 -0.160524 0.462205 0.556751 0.794748 7.288730 13.422522 0.151216 1.835724 3.849996
1.4 -0.033678 0.450208 0.557898 0.857867 7.839906 14.439622 0.151216 1.835724 3.849996
1.5 0.078339 0.436664 0.556951 0.899995 8.178180 15.053307 0.151216 1.835724 3.849996
1.6 0.152163 0.428538 0.556178 0.919628 8.281579 15.226927 0.151216 1.835724 3.849996
1.8 0.175812 0.425224 0.555696 0.917607 8.144678 14.950531 0.151216 1.835724 3.849996
1.9 0.149045 0.427389 0.554916 0.896750 7.778375 14.241934 0.151216 1.835724 3.849996
2.0 0.081308 0.434192 0.554280 0.861060 7.207912 13.145693 0.151216 1.835724 3.849996
2.1 -0.011705 0.439438 0.554070 0.814908 6.471241 11.730429 0.151216 1.835724 3.849996
2.2 -0.111878 0.433598 0.552057 0.762494 5.617443 10.085400 0.151216 1.835724 3.849996
2.4 -0.202158 0.409017 0.544143 0.707685 4.704621 8.316955 0.151216 1.835724 3.849996
2.5 -0.269279 0.362164 0.524813 0.654103 3.797241 6.543530 0.151216 1.835724 3.849996
2.6 -0.305486 0.291620 0.486141 0.605226 2.962101 4.888151 0.151216 1.835724 3.849996
2.8 -0.309140 0.197170 0.421298 0.564350 2.261671 3.470176 0.151216 1.835724 3.849996
2.9 -0.284233 0.082755 0.328713 0.534356 1.745067 2.393620 0.151216 1.835724 3.849996
3.0 -0.238963 -0.040777 0.209610 0.517373 1.439825 1.727995 0.151216 1.835724 3.849996
3.1 -0.183713 -0.155949 0.065311 0.514512 1.349268 1.493066 0.151216 1.835724 3.849996
3.2 -0.128851 -0.242007 -0.087465 0.525751 1.458137 1.663777 0.151216 1.835724 3.849996
3.4 -0.082800 -0.282975 -0.206689 0.550028 1.743148 2.191730 0.151216 1.835724 3.849996
3.5 -0.050703 -0.276415 -0.257862 0.585467 2.180313 3.025004 0.151216 1.835724 3.849996
3.6 -0.033893 -0.233263 -0.239005 0.629676 2.744334 4.112615 0.151216 1.835724 3.849996
3.8 -0.030176 -0.170564 -0.169610 0.680024 3.404106 5.398938 0.151216 1.835724 3.849996
3.9 -0.034825 -0.106904 -0.086051 0.733840 4.120511 6.818071 0.151216 1.835724 3.849996
4.0 -0.042017 -0.061324 -0.035388 0.788483 4.847983 8.288388 0.151216 1.835724 3.849996
4.1 -0.046404 -0.048067 -0.034735 0.841309 5.538869 9.715130 0.151216 1.835724 3.849996
4.2 -0.044428 -0.066513 -0.053432 0.889594 6.149453 11.007282 0.151216 1.835724 3.849996
4.4 -0.035078 -0.099690 -0.066695 0.930538 6.644181 12.089189 0.151216 1.835724 3.849996
4.5 -0.019909 -0.128516 -0.076149 0.961407 6.995343 12.899386 0.151216 1.835724 3.849996
4.6 -0.002365 -0.143885 -0.081529 0.979836 7.181974 13.390370 0.151216 1.835724 3.849996
4.8 0.013328 -0.142894 -0.081538 0.984197 7.192285 13.531396 0.151216 1.835724 3.849996
4.9 0.023332 -0.122350 -0.079474 0.973906 7.027280 13.312331 0.151216 1.835724 3.849996
5.0 0.025094 -0.083342 -0.079308 0.949559 6.701326 12.747543 0.151216 1.835724 3.849996
5.1 0.017767 -0.040041 -0.085089 0.912857 6.239067 11.874723 0.151216 1.835724 3.849996
5.2 0.002150 -0.013671 -0.090745 0.866368 5.671903 10.747631 0.151216 1.835724 3.849996
5.4 -0.019722 -0.011772 -0.082294 0.813225 5.036294 9.435023 0.151216 1.835724 3.849996
5.5 -0.045130 -0.020280 -0.066893 0.756866 4.372186 8.026823 0.151216 1.835724 3.849996
5.6 -0.071224 -0.018925 -0.063312 0.700838 3.720698 6.628731 0.151216 1.835724 3.849996
5.8 -0.095452 0.002495 -0.071192 0.648651 3.121759 5.340069 0.151216 1.835724 3.849996
5.9 -0.115833 0.042276 -0.072663 0.603614 2.611643 4.239673 0.151216 1.835724 3.849996
6.0 -0.131079 0.091101 -0.053379 0.568624 2.220813 3.389208 0.151216 1.835724 3.849996
6.1 -0.140581 0.134653 0.000000 0.545930 1.972504 0.000000 0.151216 1.835724 3.849996
6.2 -0.144315 0.000000 0.000000 0.536913 0.000000 0.000000 0.151216 1.835724 3.849996
6.4 -0.142713 0.000000 0.000000 0.541977 0.000000 0.000000 0.151216 1.835724 3.849996
6.5 -0.136549 0.000000 0.000000 0.560561 0.000000 0.000000 0.151216 1.835724 3.849996


==> fig8.txt <==
# t     O_g5    O_g15    O_g20   Nph_g5  Nph_g15  Nph_g20 Nph_g5_gs Nph_g15_gs Nph_g20_gs
0.0 1.000000 1.000000 1.000000 0.000000 0.000000 0.000000 0.210258 2.181813 3.977911
0.1 0.942025 0.960979 0.970230 0.340927 3.069714 5.459544 0.210258 2.181813 3.977911
0.2 0.810329 0.955010 0.970673 0.895797 8.060575 14.360407 0.210258 2.181813 3.977911
0.4 0.684175 0.954776 0.970735 0.935364 8.176620 14.554556 0.210258 2.181813 3.977911
0.5 0.559726 0.951122 0.969359 0.443804 3.263549 5.776332 0.210258 2.181813 3.977911
0.6 0.345025 0.896832 0.934398 0.104046 0.081379 0.078383 0.210258 2.181813 3.977911
0.8 0.081228 0.771386 0.841990 0.319152 2.933478 5.199659 0.210258 2.181813 3.977911
0.9 -0.117766 0.759325 0.842071 0.729524 7.823534 14.046242 0.210258 2.181813 3.977911
1.0 -0.229277 0.759119 0.842233 0.812415 8.154800 14.613381 0.210258 2.181813 3.977911
1.1 -0.289233 0.749463 0.840839 0.513270 3.488627 6.125728 0.210258 2.181813 3.977911
1.2 -0.384148 0.625025 0.753100 0.276053 0.305615 0.300778 0.210258 2.181813 3.977911
1.4 -0.461372 0.448435 0.614319 0.382103 2.866208 5.011119 0.210258 2.181813 3.977911
1.5 -0.416713 0.439695 0.616147 0.637309 7.511308 13.647444 0.210258 2.181813 3.977911
1.6 -0.290415 0.440615 0.616387 0.706115 8.012663 14.544478 0.210258 2.181813 3.977911
1.8 -0.161824 0.433589 0.616718 0.500687 3.712295 6.478301 0.210258 2.181813 3.977911
1.9 -0.095859 0.282187 0.498841 0.324967 0.620990 0.631361 0.210258 2.181813 3.977911
2.0 -0.049985 0.103715 0.339595 0.425179 2.860496 4.894139 0.210258 2.181813 3.977911
2.1 0.049918 0.109147 0.346313 0.663565 7.179550 13.209137 0.210258 2.181813 3.977911
2.2 0.160154 0.111895 0.346463 0.709196 7.794149 14.376408 0.210258 2.181813 3.977911
2.4 0.200645 0.116778 0.350360 0.472708 3.908733 6.808187 0.210258 2.181813 3.977911
2.5 0.149617 -0.016393 0.229021 0.284525 0.966056 1.022406 0.210258 2.181813 3.977911
2.6 0.066677 -0.152783 0.077770 0.415298 2.895738 4.836531 0.210258 2.181813 3.977911
2.8 0.019051 -0.126500 0.092450 0.695421 6.873305 12.774254 0.210258 2.181813 3.977911
2.9 -0.007655 -0.122794 0.092120 0.738881 7.551087 14.149238 0.210258 2.181813 3.977911
3.0 -0.074846 -0.100673 0.100732 0.477763 4.066503 7.098780 0.210258 2.181813 3.977911
3.1 -0.184143 -0.184800 -0.000363 0.274814 1.290533 1.426807 0.210258 2.181813 3.977911
3.2 -0.271734 -0.255631 -0.119938 0.402314 2.947245 4.818515 0.210258 2.181813 3.977911
3.4 -0.286827 -0.209895 -0.095583 0.681482 6.615838 12.374350 0.210258 2.181813 3.977911
3.5 -0.245765 -0.208352 -0.097085 0.731346 7.326501 13.903932 0.210258 2.181813 3.977911
3.6 -0.212063 -0.170375 -0.083820 0.493044 4.188414 7.344849 0.210258 2.181813 3.977911
3.8 -0.203239 -0.197314 -0.149251 0.297680 1.565464 1.807633 0.210258 2.181813 3.977911
3.9 -0.174460 -0.204686 -0.223542 0.404226 2.994151 4.818503 0.210258 2.181813 3.977911
4.0 -0.094962 -0.149152 -0.190157 0.663658 6.409342 12.025661 0.210258 2.181813 3.977911
4.1 0.004702 -0.154698 -0.193801 0.719794 7.145895 13.673889 0.210258 2.181813 3.977911
4.2 0.065509 -0.108760 -0.177319 0.499358 4.285930 7.551035 0.210258 2.181813 3.977911
4.4 0.067406 -0.091241 -0.202338 0.302845 1.782597 2.142493 0.210258 2.181813 3.977911
4.5 0.052081 -0.057253 -0.229777 0.399837 3.023585 4.817842 0.210258 2.181813 3.977911
4.6 0.055935 -0.006025 -0.190608 0.663009 6.242937 11.730217 0.210258 2.181813 3.977911
4.8 0.057742 -0.023708 -0.197470 0.728750 7.016587 13.480548 0.210258 2.181813 3.977911
4.9 0.019782 0.018835 -0.180328 0.504644 4.372239 7.728129 0.210258 2.181813 3.977911
5.0 -0.061116 0.056431 -0.170134 0.293621 1.948178 2.423235 0.210258 2.181813 3.977911
5.1 -0.139225 0.101895 -0.159700 0.387986 3.031485 4.803628 0.210258 2.181813 3.977911
5.2 -0.175137 0.136161 -0.119923 0.662778 6.101695 11.479922 0.210258 2.181813 3.977911
5.4 -0.182721 0.103530 -0.130906 0.738367 6.931790 13.332712 0.210258 2.181813 3.977911
5.5 -0.196039 0.132417 -0.116164 0.512355 4.457157 7.888890 0.210258 2.181813 3.977911
5.6 -0.217891 0.165710 -0.082785 0.292788 2.076113 2.652988 0.210258 2.181813 3.977911
5.8 -0.216619 0.197713 -0.049999 0.381258 3.021061 4.769706 0.210258 2.181813 3.977911
5.9 -0.172076 0.208961 -0.015342 0.655705 5.972973 11.261440 0.210258 2.181813 3.977911
6.0 -0.104897 0.162828 -0.030825 0.738207 6.876706 13.228308 0.210258 2.181813 3.977911
6.1 -0.054266 0.172895 -0.021241 0.519691 4.544971 8.044606 0.210258 2.181813 3.977911
6.2 -0.028144 0.186576 0.020707 0.298886 2.182189 2.842423 0.210258 2.181813 3.977911
6.4 -0.005038 0.193259 0.058826 0.377796 2.999810 4.716353 0.210258 2.181813 3.977911
6.5 0.026324 0.184125 0.083685 0.646882 5.849337 11.060444 0.210258 2.181813 3.977911


==> fig9.txt <==
# t  Ekin_g1  Ekin_g3  Ekin_g4 Ekin_g1_gs Ekin_g3_gs Ekin_g4_gs
0.0 0.000000 0.000000 0.000000 -1.246724 -0.616022 -0.294229
0.1 -0.000318 -0.002749 -0.004744 -1.246724 -0.616022 -0.294229
0.2 -0.004724 -0.036918 -0.058557 -1.246724 -0.616022 -0.294229
0.4 -0.021258 -0.141248 -0.199234 -1.246724 -0.616022 -0.294229
0.5 -0.057095 -0.305848 -0.370867 -1.246724 -0.616022 -0.294229
0.6 -0.113405 -0.457833 -0.437703 -1.246724 -0.616022 -0.294229
0.8 -0.183692 -0.498453 -0.309986 -1.246724 -0.616022 -0.294229
0.9 -0.256542 -0.385907 -0.124553 -1.246724 -0.616022 -0.294229
1.0 -0.321016 -0.209715 -0.096420 -1.246724 -0.616022 -0.294229
1.1 -0.371423 -0.125823 -0.149386 -1.246724 -0.616022 -0.294229
1.2 -0.408863 -0.171240 -0.142271 -1.246724 -0.616022 -0.294229
1.4 -0.439033 -0.238972 -0.121742 -1.246724 -0.616022 -0.294229
1.5 -0.468033 -0.251187 -0.114136 -1.246724 -0.616022 -0.294229
1.6 -0.498767 -0.228783 -0.110724 -1.246724 -0.616022 -0.294229
1.8 -0.529817 -0.212074 -0.114053 -1.246724 -0.616022 -0.294229
1.9 -0.556957 -0.211764 -0.122742 -1.246724 -0.616022 -0.294229
2.0 -0.576000 -0.222414 -0.134202 -1.246724 -0.616022 -0.294229
2.1 -0.585157 -0.233460 -0.146438 -1.246724 -0.616022 -0.294229
2.2 -0.585723 -0.239087 -0.158363 -1.246724 -0.616022 -0.294229
2.4 -0.581093 -0.248650 -0.181809 -1.246724 -0.616022 -0.294229
2.5 -0.574903 -0.279677 -0.234613 -1.246724 -0.616022 -0.294229
2.6 -0.569490 -0.333002 -0.308011 -1.246724 -0.616022 -0.294229
2.8 -0.565370 -0.385477 -0.362137 -1.246724 -0.616022 -0.294229
2.9 -0.561827 -0.412973 -0.357533 -1.246724 -0.616022 -0.294229
3.0 -0.558013 -0.409693 -0.311964 -1.246724 -0.616022 -0.294229
3.1 -0.553847 -0.387057 -0.278201 -1.246724 -0.616022 -0.294229
3.2 -0.550237 -0.368813 -0.268075 -1.246724 -0.616022 -0.294229
3.4 -0.548750 -0.375490 -0.288095 -1.246724 -0.616022 -0.294229
3.5 -0.550967 -0.397443 -0.336893 -1.246724 -0.616022 -0.294229
3.6 -0.557820 -0.401287 -0.356063 -1.246724 -0.616022 -0.294229
3.8 -0.569093 -0.363783 -0.282648 -1.246724 -0.616022 -0.294229
3.9 -0.583220 -0.291771 -0.141652 -1.246724 -0.616022 -0.294229
4.0 -0.597597 -0.222081 -0.073499 -1.246724 -0.616022 -0.294229
4.1 -0.609380 -0.201275 -0.139201 -1.246724 -0.616022 -0.294229
4.2 -0.616523 -0.239100 -0.184450 -1.246724 -0.616022 -0.294229
4.4 -0.618550 -0.290148 -0.143554 -1.246724 -0.616022 -0.294229
4.5 -0.616660 -0.312147 -0.106145 -1.246724 -0.616022 -0.294229
4.6 -0.613133 -0.315181 -0.095187 -1.246724 -0.616022 -0.294229
4.8 -0.610267 -0.324610 -0.106856 -1.246724 -0.616022 -0.294229
4.9 -0.609450 -0.327777 -0.134229 -1.246724 -0.616022 -0.294229
5.0 -0.610760 -0.286269 -0.139404 -1.246724 -0.616022 -0.294229
5.1 -0.613283 -0.196701 -0.123377 -1.246724 -0.616022 -0.294229
5.2 -0.615853 -0.105558 -0.092550 -1.246724 -0.616022 -0.294229
5.4 -0.617727 -0.054552 0.002926 -1.246724 -0.616022 -0.294229
5.5 -0.618857 -0.050628 0.089403 -1.246724 -0.616022 -0.294229
5.6 -0.619607 -0.082333 0.056235 -1.246724 -0.616022 -0.294229
5.8 -0.620280 -0.132377 -0.057754 -1.246724 -0.616022 -0.294229
5.9 -0.620763 -0.185723 -0.168504 -1.246724 -0.616022 -0.294229
6.0 -0.620557 -0.235406 -0.234848 -1.246724 -0.616022 -0.294229
6.1 -0.619170 -0.275659 0.000000 -1.246724 -0.616022 -0.294229
6.2 -0.616560 0.000000 0.000000 -1.246724 -0.616022 -0.294229
6.4 -0.613363 0.000000 0.000000 -1.246724 -0.616022 -0.294229
6.5 -0.610690 0.000000 0.000000 -1.246724 -0.616022 -0.294229

